Analog Secure Distributed Matrix Multiplication

In this paper, we present secure distributed matrix multiplication (SDMM) schemes over the complex numbers with good numerical stability and small mutual information leakage by utilizing polynomial interpolation with roots of unity. Furthermore, we give constructions utilizing the real numbers by first encoding the real matrices to smaller complex matrices using a technique we call complexification. These schemes over the real numbers enjoy many of the benefits of the schemes over the complex numbers, including good numerical stability, but are computationally more efficient. To analyze the numerical stability and the mutual information leakage, we give some bounds on the condition numbers of Vandermonde matrices whose evaluation points are roots of unity.

==> data/complex_a3s_errors_leakage.dat <==
x	y	ey-	ey+
3.1622776601683795e-05	0.002230076320428995	0.0015011850184536997	0.023794261818906037
0.00022758459260747887	0.00027424626780903484	0.00017289577600250613	0.0023759118986345197
0.0016378937069540646	3.667282552396111e-05	2.2142808863765357e-05	0.0003512431661457891
0.011787686347935866	5.02789107137999e-06	3.029150347459932e-06	3.863196307439235e-05
0.08483428982440717	7.140150306681241e-07	4.457869981102204e-07	3.961944428869895e-06
0.6105402296585326	1.0782754122427943e-07	5.656958969338731e-08	9.648806526484746e-07
4.393970560760786	3.629770944284381e-08	2.325331622268995e-09	8.529998667413206e-08
31.622776601683793	3.3682597922845564e-08	2.5071000904634523e-10	6.895727616038175e-09


==> data/complex_dft_errors_leakage.dat <==
x	y	ey-	ey+
3.1622776601683795e-05	8.762370774652212e-06	8.093759524017666e-08	9.32909091455232e-08
0.00022758459260747887	1.2186364938707355e-06	1.2058591023269994e-08	1.315388246344003e-08
0.0016378937069540646	1.7258497102994077e-07	1.7825991506085838e-09	1.748207951976498e-09
0.011787686347935866	4.098725305633169e-08	2.369247424047109e-10	2.0178638999185127e-10
0.08483428982440717	3.3730317096634915e-08	1.709802245018299e-10	1.5410057302036436e-10
0.6105402296585326	3.3561344731250157e-08	1.70413131149569e-10	1.6554276443928326e-10
4.393970560760786	3.356564903449049e-08	1.744088037311835e-10	1.7799143033363677e-10
31.622776601683793	3.3557545582129725e-08	1.5188387276196948e-10	1.6316660697164666e-10


==> data/complex_dft_errors_security.dat <==
x	y	ey-	ey+
1.0	3.356881113601393e-08	1.8555021058633493e-10	1.6834668121531882e-10
2.0	3.356675906011613e-08	1.723091448177713e-10	1.6754461513307972e-10
3.0	3.3676766101521666e-08	1.6394043861389102e-10	1.6856125501186383e-10
4.0	7.712835947421136e-07	7.530591421827849e-09	7.181794848778614e-09
5.0	6.980062653754732e-05	6.540116742191111e-07	6.810657413820807e-07
6.0	0.0014772421940476832	1.4421636219523384e-05	1.4806038296074448e-05
7.0	0.18397282312851906	0.0017919981226664494	0.0017769651045438095
8.0	10.660611487242186	0.09748044287503355	0.11189464802028226


==> data/complex_gasp_errors_leakage.dat <==
x	y	ey-	ey+
3.1622776601683795e-05	0.0027666130353058496	0.0017201808337717393	0.03581971049738548
0.00022758459260747887	0.0003847460451704809	0.00024025366526706014	0.00524708194254365
0.0016378937069540646	5.362127522299557e-05	3.393819397440709e-05	0.0004971935325193104
0.011787686347935866	8.360503781489562e-06	5.525785825574959e-06	9.636558641865439e-05
0.08483428982440717	1.0023713167829166e-06	6.007472207679124e-07	8.768825549308222e-06
0.6105402296585326	1.5338435560245942e-07	8.699552792835363e-08	1.406260298640053e-06
4.393970560760786	3.9505359198107005e-08	5.065677796705108e-09	1.330494582559035e-07
31.622776601683793	3.371458454261974e-08	2.681793582194121e-10	8.563198829500119e-09


==> data/complex_matdot_errors_leakage_0.dat <==
x	y	ey-	ey+
3.1622776601683795e-05	2.6568819730610783e-05	1.0217592495096623e-05	2.1392392913203148e-05
0.00022758459260747887	3.5941686482799537e-06	1.2950170457851493e-06	2.596964410685803e-06
0.0016378937069540646	4.893944104287048e-07	1.7721268226353442e-07	4.378695620225801e-07
0.011787686347935866	7.872138363136285e-08	2.4449326755204406e-08	5.544495116311218e-08
0.08483428982440717	3.504384117717122e-08	9.172368002819597e-10	2.9205046847823213e-09
0.6105402296585326	3.360473792362434e-08	1.8463916307328976e-10	1.602035591486546e-10
4.393970560760786	3.356616399928816e-08	1.695155653836613e-10	1.6052735311895196e-10
31.622776601683793	3.357256952871892e-08	1.661781201858425e-10	1.6678143802948695e-10


==> data/complex_matdot_errors_leakage_2.dat <==
x	y	ey-	ey+
3.1622776601683795e-05	5.995932588892048e-05	2.4448476029801596e-05	0.0002498264679873009
0.00022758459260747887	8.522312236512779e-06	3.6161544149076265e-06	4.0899545300951016e-05
0.0016378937069540646	1.174356460063944e-06	5.142136961480337e-07	4.477298857196255e-06
0.011787686347935866	1.6238123921770668e-07	5.966004291122885e-08	6.985313267672323e-07
0.08483428982440717	4.047739735448948e-08	4.474286242665049e-09	7.596155139857481e-08
0.6105402296585326	3.374136132215925e-08	2.2505877962766904e-10	2.531764096967991e-09
4.393970560760786	3.358306333263895e-08	1.83726333319021e-10	1.730620042054235e-10
31.622776601683793	3.356946207392141e-08	1.740580303302951e-10	1.7641612428337218e-10


==> data/complex_matdot_errors_leakage_4.dat <==
x	y	ey-	ey+
3.1622776601683795e-05	0.00016017147319987509	0.00010587935585429375	0.0016722369286816443
0.00022758459260747887	2.2170503660825993e-05	1.4026816474997765e-05	0.00017831924146122365
0.0016378937069540646	3.715216921717082e-06	2.5833091961616836e-06	3.096645754094813e-05
0.011787686347935866	5.054032903657957e-07	3.515481215658665e-07	4.05207908614344e-06
0.08483428982440717	7.415999974044147e-08	3.44765441196329e-08	5.159735711469556e-07
0.6105402296585326	3.4649082621418966e-08	9.86747199779824e-10	5.5139073463344553e-08
4.393970560760786	3.362605147771143e-08	2.0244961870229075e-10	1.343240076528571e-09
31.622776601683793	3.358422771799864e-08	1.7660082834873757e-10	2.0954045142740584e-10


==> data/complex_matdot_errors_security.dat <==
x	y	ey-	ey+
1.0	3.357431843421767e-08	1.5655521306924507e-10	1.8098131646209436e-10
2.0	3.357205209414924e-08	1.8559637825355027e-10	1.5991219171444075e-10
3.0	6.472809186243475e-08	2.604577758633132e-08	5.134699500750347e-07
4.0	1.0651325593090114e-05	7.189186262444455e-06	0.00011535147331052868
5.0	0.0024314697818070196	0.0016190901799765889	0.02551062200832312
6.0	0.2451371470964775	0.1656752315654631	1.398662092373927
7.0	26.503389267005417	18.085465916880402	253.6163958310104
8.0	1634.733666570256	1066.2788145840598	13647.704224246183


==> data/complex_matdot_errors_security_0.dat <==
x	y	ey-	ey+
1.0	3.357006015666174e-08	1.6516039567704162e-10	1.7205644864743276e-10
2.0	3.356475586653834e-08	1.5679603614294268e-10	1.7266251854672365e-10
3.0	3.4586427454209126e-08	6.471490774061823e-10	2.2780567600161477e-09
4.0	1.3159740511795161e-06	4.774132363307994e-07	8.96976717811429e-07
5.0	0.0002120387156282947	6.912852426483416e-05	0.00014878428579994247
6.0	0.01728969382228269	0.005920736797543348	0.011349414155854085
7.0	1.5803212475207067	0.5379184642068733	0.8817728829645306
8.0	91.55199631671728	26.87196787324379	57.30498015365232


==> data/complex_matdot_errors_security_2.dat <==
x	y	ey-	ey+
1.0	3.356390909816468e-08	1.5681355815920564e-10	1.6356488772082404e-10
2.0	3.3561380933461986e-08	1.5833932721188415e-10	1.7158934301358997e-10
3.0	3.832529697799067e-08	2.9335629699910732e-09	5.769018085148454e-08
4.0	3.1413733962029658e-06	1.2776348822354717e-06	1.1648315518623872e-05
5.0	0.0006173741341108388	0.00024581570277527003	0.0024713886986311
6.0	0.05505567961333705	0.020883560289772472	0.21186527087251963
7.0	5.403543414173406	2.1140115986955395	18.970092818674463
8.0	351.49994158715265	137.87288583210022	1454.7089019520422


==> data/complex_matdot_errors_security_4.dat <==
x	y	ey-	ey+
1.0	3.355990614867565e-08	1.5564600999164484e-10	1.8659293402711795e-10
2.0	3.356971248087514e-08	1.6564728906416742e-10	1.7068248060830072e-10
3.0	6.878565316298532e-08	3.086561100345243e-08	4.4314781836022365e-07
4.0	1.0612402340073073e-05	6.767693181588787e-06	8.012875782047331e-05
5.0	0.00218700056021736	0.0014537171043965012	0.018808618387668882
6.0	0.2420806238017597	0.16875071506967765	2.5099979108529133
7.0	25.081755815137576	17.283222231578893	232.56077582123476
8.0	1705.6941860158636	1142.6205742921516	19649.037422833368


==> data/real_a3s_errors_leakage.dat <==
x	y	ey-	ey+
0.001	0.2836357333736014	0.1754845820338475	3.340920730413917
0.004393970560760791	0.057029909798731564	0.03243947345957962	0.7608437186899982
0.019306977288832506	0.014813731213243385	0.009430525051059624	0.15209552476449134
0.08483428982440726	0.0035670817821339554	0.0022927101065186046	0.022745720201119656
0.3727593720314942	0.0007553402735249251	0.000461391168090172	0.012412676850177584
1.6378937069540647	0.0001794523168398748	9.97378408160179e-05	0.0013851968426125605
7.196856730011529	5.5345851831985747e-05	9.366227560837942e-06	0.0004360720398352612
31.622776601683793	4.449991520605406e-05	9.154660448933445e-07	5.501795897007199e-05


==> data/real_dft_errors_leakage.dat <==
x	y	ey-	ey+
0.001	0.0016238475676067137	2.814883649744919e-05	3.312044334738071e-05
0.004393970560760791	0.0003720386554236871	6.867648852578682e-06	6.589830158473201e-06
0.019306977288832506	9.473414521829661e-05	1.3320420350238247e-06	1.265097202523844e-06
0.08483428982440726	4.752706850258667e-05	2.9034123855495596e-07	3.304871762297015e-07
0.3727593720314942	4.3715343292776216e-05	2.7320351967461255e-07	2.5055393646390424e-07
1.6378937069540647	4.352159978922322e-05	2.7321794918931777e-07	2.850969608872848e-07
7.196856730011529	4.351631809853842e-05	3.0365220253666757e-07	2.4536870539022267e-07
31.622776601683793	4.350984612473401e-05	2.7010093018238647e-07	2.7676377026244396e-07


==> data/real_gasp_errors_leakage.dat <==
x	y	ey-	ey+
0.001	0.3728348270869307	0.23967971937666616	3.796123839635892
0.004393970560760791	0.08682683472939587	0.057872847171395445	0.9901793303926036
0.019306977288832506	0.018028940735592025	0.011538802152149662	0.1645665811530711
0.08483428982440726	0.003868118399154177	0.0023318737280659694	0.04721620652687429
0.3727593720314942	0.0009966000892249023	0.000648796632880726	0.00956277367254682
1.6378937069540647	0.0002360787700248289	0.00014165328054149785	0.002909738872187277
7.196856730011529	6.555834939958477e-05	1.8723184562462674e-05	0.00048329995247398485
31.622776601683793	4.492542016954141e-05	1.2974572336159844e-06	9.789099718119829e-05


==> data/real_matdot_errors_leakage.dat <==
x	y	ey-	ey+
0.001	0.02438351707395527	0.017709561154947616	0.29705369010317684
0.004393970560760791	0.004173503570257399	0.0024716025600875257	0.09058935284095551
0.019306977288832506	0.0008306452051211983	0.00045296562091054585	0.008082475301524214
0.08483428982440726	0.00021695960459181354	0.00012051613550700462	0.0016339642255902111
0.3727593720314942	7.37721161665286e-05	2.5895275086853343e-05	0.0006521017673352484
1.6378937069540647	4.549365074284403e-05	1.8201435179070647e-06	0.00020238113160955432
7.196856730011529	4.3719035322730254e-05	4.572695738584267e-07	1.1889149708706458e-05
31.622776601683793	4.3543174388963475e-05	3.1073173765455454e-07	1.885250800066702e-06


==> data/real_matdot_errors_leakage_0.dat <==
x	y	ey-	ey+
0.001	0.004375468724735178	0.001365224395124915	0.0028845173168997517
0.004393970560760791	0.001002384367009565	0.00031065003775209256	0.0006567046950522676
0.019306977288832506	0.00022326329737929265	5.268747711423391e-05	0.00014624909755791584
0.08483428982440726	6.761915235239553e-05	1.112810901229136e-05	2.2926018583573093e-05
0.3727593720314942	4.5033975615530435e-05	7.613092452954021e-07	2.1629678087652278e-06
1.6378937069540647	4.360043153446289e-05	2.863625461398212e-07	3.11603314274811e-07
7.196856730011529	4.3500886108209296e-05	2.715986218206293e-07	2.96366177925972e-07
31.622776601683793	4.350312856077865e-05	2.9765352490122876e-07	2.722606425405367e-07


==> data/real_matdot_errors_leakage_2.dat <==
x	y	ey-	ey+
0.001	0.00766898550607649	0.002795803179618489	0.02340469286257053
0.004393970560760791	0.0017760186259655752	0.0006930542904170591	0.010195510565296464
0.019306977288832506	0.0003996689718641582	0.0001606875697036331	0.00275818445968823
0.08483428982440726	9.999923090020601e-05	3.062161623835664e-05	0.00048046234774920624
0.3727593720314942	4.822776265271898e-05	3.0392755884024497e-06	2.742704738335434e-05
1.6378937069540647	4.378572719580355e-05	3.493718033642732e-07	1.4018470869404123e-05
7.196856730011529	4.352765301545885e-05	2.5276112507382554e-07	4.852543369896875e-07
31.622776601683793	4.3504091318975286e-05	2.604909007393572e-07	2.603024436258154e-07


==> data/real_matdot_errors_leakage_4.dat <==
x	y	ey-	ey+
0.001	0.01998594209376245	0.012719434174922557	0.2749957416632506
0.004393970560760791	0.004371112208277128	0.0026357833612714963	0.05240295869910024
0.019306977288832506	0.0010520594841117474	0.0006699034898785556	0.01585633401470392
0.08483428982440726	0.00024544753106005865	0.00015136870301739748	0.0029257369418424295
0.3727593720314942	7.201884295642434e-05	2.4422825646519304e-05	0.0004290763505409539
1.6378937069540647	4.559070699714436e-05	1.9143488511953155e-06	0.00013090164079771144
7.196856730011529	4.3692696253476695e-05	3.8380913111116526e-07	1.0536310079156459e-05
31.622776601683793	4.3546653313603255e-05	3.010007057262855e-07	1.304670810868441e-06

